Fast Fluid Antenna Multiple Access: Exact Analysis and Fixed-Aperture Asymptotics

In this paper, we investigate the interference-limited outage performance of fast fluid antenna multiple access (FAMA), in which the receive port is selected according to the instantaneous symbol-based signal-to-interference energy ratio. For any positive-definite spatial covariance matrix and an arbitrary finite number of candidate ports, we show that constant-modulus multiuser interference admits an exact reduction to the comparison of two independent correlated exponential random vectors. This representation leads to a nonnegative double multi-index series for the outage probability, a recursive coefficient evaluation, and a certified truncation-error bound. We then study the distinct asymptotic regime where the number of candidate ports goes to infinity while the physical aperture remains unchanged, assuming exponential spatial correlation. For this model, we derive an explicit finite-port series requiring no numerical integration, and characterize continuous port selection through a convergent one-dimensional series for arbitrary thresholds. The analysis further yields an exact expression relating the maximum supportable number of users to the antenna aperture size and target outage probability. Numerical results validate the finite-port and asymptotic analyses, and illustrate that given sufficient aperture size, a user utilizing fast FAMA can overcome a massive number of interferers for decent communication performance.

==> data/convergence_W20.csv <==
K,lower,upper,retained_mass
0.000000000000000000e+00,3.436878609105344703e-03,7.834766476263631541e-01,4.689991801514604708e-01
1.000000000000000000e+00,8.963685851594157053e-03,4.164492346453808613e-01,7.697496029269604856e-01
2.000000000000000000e+00,1.258796979184013953e-02,1.896164289318847951e-01,9.071777890027705737e-01
3.000000000000000000e+00,1.453730826203821283e-02,8.606072573298206851e-02,9.635748972078175267e-01
4.000000000000000000e+00,1.553385425175648517e-02,4.363851959204823050e-02,9.858475209989160382e-01
5.000000000000000000e+00,1.603200211890829299e-02,2.695956731509718818e-02,9.945212088255388494e-01
6.000000000000000000e+00,1.627629149882955234e-02,2.050816873320182587e-02,9.978818180353962175e-01
7.000000000000000000e+00,1.639381776712122221e-02,1.803020712703928830e-02,9.991814703246262308e-01
8.000000000000000000e+00,1.644931115533402460e-02,1.708171163643723567e-02,9.996837497523388683e-01
9.000000000000000000e+00,1.647505488533596019e-02,1.671940013820172322e-02,9.998778199095799124e-01
1.000000000000000000e+01,1.648680389665506743e-02,1.658120565791054712e-02,9.999527980053580789e-01


==> data/convergence_W5.csv <==
K,lower,upper,retained_mass
0.000000000000000000e+00,8.274273815972443000e-04,9.478720749593735340e-01,2.301202998916515030e-01
1.000000000000000000e+00,3.455120897339268322e-03,7.688761051603355545e-01,4.843335789897327270e-01
2.000000000000000000e+00,6.692534287913288679e-03,5.489341078528986451e-01,6.765784702715678112e-01
3.000000000000000000e+00,9.660583610655391201e-03,3.644365282908577086e-01,8.032583988479657933e-01
4.000000000000000000e+00,1.210098414800750075e-02,2.341823471970537751e-01,8.819969597175228992e-01
5.000000000000000000e+00,1.401354044587405263e-02,1.497078033646065398e-01,9.296804489077241662e-01
6.000000000000000000e+00,1.547073347846987523e-02,9.728617777137271716e-02,9.582194715758478587e-01
7.000000000000000000e+00,1.655726284957854955e-02,6.552391530002943387e-02,9.752093865163260489e-01
8.000000000000000000e+00,1.735224110581896906e-02,4.653736269929620306e-02,9.852993851649978208e-01
9.000000000000000000e+00,1.792393172240442506e-02,3.527783293468078618e-02,9.912850744300166772e-01
1.000000000000000000e+01,1.832855000857933417e-02,2.863346419816792388e-02,9.948342001612184848e-01


==> data/outage_N2.csv <==
q,series_lower,series_upper,mc,mc_lo95,mc_hi95,count
5.000000000000000104e-03,2.558190188087308499e-05,2.558192734872313608e-05,3.199999999999999855e-05,2.506198290367968746e-05,4.085861989102682962e-05,6.400000000000000000e+01
1.000000000000000021e-02,1.012837008712175749e-04,1.012837263390676260e-04,1.129999999999999955e-04,9.919737640573822208e-05,1.287229152314014406e-04,2.260000000000000000e+02
2.000000000000000042e-02,3.969749236846924515e-04,3.969749491525425026e-04,4.189999999999999931e-04,3.915805583700821468e-04,4.483385577829161577e-04,8.380000000000000000e+02
4.000000000000000083e-02,1.525539062525439055e-03,1.525539087993289106e-03,1.534500000000000057e-03,1.481201102054666499e-03,1.589713728959247976e-03,3.069000000000000000e+03
8.000000000000000167e-02,5.645788953496135021e-03,5.645788978963985072e-03,5.709999999999999798e-03,5.606519410904318296e-03,5.815379380129097331e-03,1.142000000000000000e+04
1.199999999999999956e-01,1.178813609775679512e-02,1.178813612322464517e-02,1.175950000000000085e-02,1.161103213907217595e-02,1.190984341310074267e-02,2.351900000000000000e+04
2.000000000000000111e-01,2.842673336368246526e-02,2.842673338915031531e-02,2.857499999999999971e-02,2.834500024648244076e-02,2.880681070976374297e-02,5.715000000000000000e+04
2.999999999999999889e-01,5.431248466554183807e-02,5.431248469100968812e-02,5.439950000000000341e-02,5.408602605432507454e-02,5.471468569835833545e-02,1.087990000000000000e+05
4.500000000000000111e-01,9.784920954095435719e-02,9.784920956642220724e-02,9.785349999999999604e-02,9.744249724189055217e-02,9.826604758436188747e-02,1.957070000000000000e+05
6.999999999999999556e-01,1.715136535130430406e-01,1.715136535385108907e-01,1.718320000000000125e-01,1.713098198980440023e-01,1.723554407433929292e-01,3.436640000000000000e+05
1.000000000000000000e+00,2.520909178687573138e-01,2.520909178942251638e-01,2.523320000000000007e-01,2.517305077464539464e-01,2.529344436581418276e-01,5.046640000000000000e+05
1.500000000000000000e+00,3.619279547496132010e-01,3.619279547750810511e-01,3.616105000000000014e-01,3.609448856185545340e-01,3.622766459979896991e-01,7.232210000000000000e+05
2.200000000000000178e+00,4.742031679439910885e-01,4.742031679694589386e-01,4.739315000000000055e-01,4.732395412760071474e-01,4.746235588648696768e-01,9.478630000000000000e+05
3.500000000000000000e+00,6.059415555968465927e-01,6.059415556223144428e-01,6.056215000000000348e-01,6.049439832848330090e-01,6.062986109753035757e-01,1.211243000000000000e+06
5.000000000000000000e+00,6.950934000246244970e-01,6.950934000500923471e-01,6.948229999999999684e-01,6.941844420456900755e-01,6.954608095512154753e-01,1.389646000000000000e+06
8.000000000000000000e+00,7.904522849031199172e-01,7.904522849285877673e-01,7.904265000000000319e-01,7.898618737090745689e-01,7.909900106316281043e-01,1.580853000000000000e+06


==> data/outage_N3.csv <==
q,series_lower,series_upper,mc,mc_lo95,mc_hi95,count
5.000000000000000104e-03,1.447920335887481214e-07,5.052956131327285006e-07,4.999999999999999774e-07,8.826228292013045169e-08,2.832461517506829407e-06,1.000000000000000000e+00
1.000000000000000021e-02,1.139339100362393307e-06,1.499842679906373686e-06,9.999999999999999547e-07,2.742361119633939664e-07,3.646485767737843923e-06,2.000000000000000000e+00
2.000000000000000042e-02,8.820811567888313552e-06,9.181315147432293932e-06,9.000000000000000228e-06,5.693187323736074852e-06,1.422750382435362529e-05,1.800000000000000000e+01
4.000000000000000083e-02,6.616525294512967290e-05,6.652575652467365328e-05,6.650000000000000366e-05,5.611819748308078521e-05,7.880227278155099116e-05,1.330000000000000000e+02
8.000000000000000167e-02,4.673818901089278654e-04,4.677423936884718457e-04,4.584999999999999775e-04,4.297749817071860380e-04,4.891439827084802803e-04,9.170000000000000000e+02
1.199999999999999956e-01,1.400308048186705342e-03,1.400668551766249322e-03,1.402999999999999950e-03,1.352074004553903029e-03,1.455841331610875948e-03,2.806000000000000000e+03
2.000000000000000111e-01,5.182230639623013752e-03,5.182591143202557732e-03,5.240999999999999999e-03,5.141876983620833307e-03,5.342023609053309953e-03,1.048200000000000000e+04
2.999999999999999889e-01,1.352691523833835646e-02,1.352727574191790044e-02,1.365150000000000044e-02,1.349161216991937029e-02,1.381325611422741864e-02,2.730300000000000000e+04
4.500000000000000111e-01,3.228497649619530702e-02,3.228533699977485100e-02,3.254549999999999804e-02,3.230047645380876298e-02,3.279231924995446024e-02,6.509100000000000000e+04
6.999999999999999556e-01,7.384417342981576537e-02,7.384453393339530936e-02,7.410750000000000670e-02,7.374528582638005536e-02,7.447135021897834106e-02,1.482150000000000000e+05
1.000000000000000000e+00,1.301842600259582872e-01,1.301846205295378311e-01,1.302764999999999895e-01,1.298107045788373937e-01,1.307437156960349067e-01,2.605530000000000000e+05
1.500000000000000000e+00,2.217175062850635370e-01,2.217178667886430810e-01,2.217075000000000018e-01,2.211323368447278281e-01,2.222837322023976658e-01,4.434150000000000000e+05
2.200000000000000178e+00,3.302037416211840437e-01,3.302041021247635877e-01,3.303619999999999890e-01,3.297104756042201212e-01,3.310141760519195731e-01,6.607240000000000000e+05
3.500000000000000000e+00,4.743665759060045617e-01,4.743669364095841057e-01,4.745885000000000242e-01,4.738964930774405282e-01,4.752806045396027468e-01,9.491770000000000000e+05
5.000000000000000000e+00,5.813831320157757387e-01,5.813834925193552827e-01,5.816660000000000164e-01,5.809821974073325901e-01,5.823494888766940214e-01,1.163332000000000000e+06
8.000000000000000000e+00,7.037839987134169029e-01,7.037843592169964468e-01,7.038889999999999869e-01,7.032558875745267279e-01,7.045213291957801438e-01,1.407778000000000000e+06


==> data/outage_N4.csv <==
q,series_lower,series_upper,mc,mc_lo95,mc_hi95,count
5.000000000000000104e-03,9.265122243985872976e-10,3.802713509573253404e-05,0.000000000000000000e+00,2.117582368135750848e-22,1.920725721152680769e-06,0.000000000000000000e+00
1.000000000000000021e-02,1.447028018146305107e-08,3.804067886368960250e-05,0.000000000000000000e+00,2.117582368135750848e-22,1.920725721152680769e-06,0.000000000000000000e+00
2.000000000000000042e-02,2.207122060202139425e-07,3.824692078952835080e-05,4.999999999999999774e-07,8.826228292013045169e-08,2.832461517506829407e-06,1.000000000000000000e+00
4.000000000000000083e-02,3.215486904502165913e-06,4.124169548801030240e-05,3.000000000000000076e-06,1.374927611181967724e-06,6.545786585616385041e-06,6.000000000000000000e+00
8.000000000000000167e-02,4.296502281572182511e-05,8.099123139922996160e-05,4.050000000000000187e-05,3.258851024005532615e-05,5.033205990231394265e-05,8.100000000000000000e+01
1.199999999999999956e-01,1.832547483215126566e-04,2.212809569050207931e-04,1.689999999999999879e-04,1.519192660326567669e-04,1.880008104832021063e-04,3.380000000000000000e+02
2.000000000000000111e-01,1.027079245039851010e-03,1.065105453623359146e-03,9.715000000000000328e-04,9.292717981142792696e-04,1.015645195636797260e-03,1.943000000000000000e+03
2.999999999999999889e-01,3.615682760983505648e-03,3.653708969567013784e-03,3.587499999999999977e-03,3.505587359799451630e-03,3.671319584714650974e-03,7.175000000000000000e+03
4.500000000000000111e-01,1.127106490895943801e-02,1.130909111754294614e-02,1.126150000000000068e-02,1.111619392129208073e-02,1.140868354392365544e-02,2.252300000000000000e+04
6.999999999999999556e-01,3.312356163227468675e-02,3.316158784085819489e-02,3.307999999999999829e-02,3.283303277558841798e-02,3.332876087491900424e-02,6.616000000000000000e+04
1.000000000000000000e+00,6.925790021899121129e-02,6.929592642757471943e-02,6.907399999999999651e-02,6.872338965428247126e-02,6.942626572702174925e-02,1.381480000000000000e+05
1.500000000000000000e+00,1.384604929630680326e-01,1.384985191716515407e-01,1.383294999999999941e-01,1.378517175780035742e-01,1.388086717616602850e-01,2.766590000000000000e+05
2.200000000000000178e+00,2.326854520174207186e-01,2.327234782260042267e-01,2.328044999999999976e-01,2.322193046756770296e-01,2.333907217428617953e-01,4.656090000000000000e+05
3.500000000000000000e+00,3.736490615808961691e-01,3.736870877894796772e-01,3.736729999999999774e-01,3.730027729781989487e-01,3.743437123008372946e-01,7.473460000000000000e+05
5.000000000000000000e+00,4.879796247744715987e-01,4.880176509830551068e-01,4.880515000000000270e-01,4.873587695916371532e-01,4.887442763079453689e-01,9.761030000000000000e+05
8.000000000000000000e+00,6.276028040654555440e-01,6.276408302740390521e-01,6.275600000000000067e-01,6.268897338740566649e-01,6.282297761103974310e-01,1.255120000000000000e+06


==> data/summary.json <==
{
  "N2": {
    "W": 3,
    "K": 16,
    "error_bound": 2.5467850051086316e-11,
    "coefficient": 1.0338791219148622,
    "min_eigenvalue": 0.8709364805631813
  },
  "N3": {
    "W": 3,
    "K": 16,
    "error_bound": 3.605035795439804e-07,
    "coefficient": 1.1777965431184498,
    "min_eigenvalue": 0.8002600628267612
  },
  "N4": {
    "W": 3,
    "K": 16,
    "error_bound": 3.8026208583508136e-05,
    "coefficient": 1.5238815160690908,
    "min_eigenvalue": 0.7477412383125646
  },
  "convergence_W5": {
    "mc": 0.0191875,
    "lo95": 0.018998298174059673,
    "hi95": 0.019378548843811925,
    "lower": 0.018328550008579334,
    "upper": 0.028633464198167924,
    "min_eigenvalue": 0.7410424830190137
  },
  "convergence_W20": {
    "mc": 0.016623,
    "lo95": 0.0164467326593158,
    "hi95": 0.016801124209958027,
    "lower": 0.016486803896655067,
    "upper": 0.016581205657910547,
    "min_eigenvalue": 0.8678569403508566
  }
}

==> data/three_port.csv <==
W,mc,lo95,hi95
5.000000000000000278e-02,4.454870000000000219e-01,4.445130710372413585e-01,4.464613477800393193e-01
1.000000000000000056e-01,3.912979999999999792e-01,3.903418768218918644e-01,3.922549583234134496e-01
2.000000000000000111e-01,2.966110000000000135e-01,2.957165426342189818e-01,2.975070199807146043e-01
3.499999999999999778e-01,2.023550000000000071e-01,2.015687178261483248e-01,2.031435689470885708e-01
5.000000000000000000e-01,1.605600000000000083e-01,1.598417531078815679e-01,1.612808547716646501e-01
7.500000000000000000e-01,1.293479999999999908e-01,1.286916896236039443e-01,1.300071580542464522e-01
1.000000000000000000e+00,1.406110000000000138e-01,1.399310581341986492e-01,1.412937030112828007e-01
1.500000000000000000e+00,1.362089999999999967e-01,1.355381093660842085e-01,1.368826855994707825e-01
2.000000000000000000e+00,1.326819999999999944e-01,1.320185308018374526e-01,1.333482912612639626e-01
2.500000000000000000e+00,1.315389999999999893e-01,1.308779691260086864e-01,1.322028617186338240e-01
3.000000000000000000e+00,1.298479999999999912e-01,1.291906069433411131e-01,1.305082368930652326e-01

